FRANC: A Lightweight Framework for High-Quality Code Generation

In recent years, the use of automated source code generation utilizing transformer-based generative models has expanded, and these models can generate functional code according to the requirements of the developers. However, recent research revealed that these automatically generated source codes can contain vulnerabilities and other quality issues. Despite researchers' and practitioners' attempts to enhance code generation models, retraining and fine-tuning large language models is time-consuming and resource-intensive. Thus, we describe FRANC, a lightweight framework for recommending more secure and high-quality source code derived from transformer-based code generation models. FRANC includes a static filter to make the generated code compilable with heuristics and a quality-aware ranker to sort the code snippets based on a quality score. Moreover, the framework uses prompt engineering to fix persistent quality issues. We evaluated the framework with five Python and Java code generation models and six prompt datasets, including a newly created one in this work (SOEval). The static filter improves 9% to 46% Java suggestions and 10% to 43% Python suggestions regarding compilability. The average improvement over the NDCG@10 score for the ranking system is 0.0763, and the repairing techniques repair the highest 80% of prompts. FRANC takes, on average, 1.98 seconds for Java; for Python, it takes 0.08 seconds.

==> action_notes.txt <==
INTRODUCTION:

[ OK ] A1. Make it clear on the Introduction  of the problem (poor ranking in existing tools: low quality code being the first one shown to the user) and motivation (manual effort by developers to go through each suggestion to manually vet; costly to re-train algorithms with manually vetted snippets that have more code quality) and state-of-the-art gap (there is no prior work that aimed to fix this issue; as of now we only have empirical studies that pinpoint the problem exist). Make it crystal clear that we aim to automate the manual vetting process

[ OK ] A1.1: We need to make the message stronger when it comes to resource-hungry (it takes months, plus this many GPUs, with this many computing powers, and that costs this much money )


[ OK ] A1.2 The major issues are (a) we dont compare to baseline and (b) the approach is too simple. For (a) it needs to emphasize there isnt any baseline approach to compare. For (b)  to emphasize the costs of retraining/finetuning, etc


[ ] A1.3 we should’ve demonstrated how the NDCG improved after the repair LOL

[ ] A1.4 the prompt repair loop can be infinite. Needs to clarify Franc attempts to repair only once. Also, the description of the repair phase has to explicitly say that the need to repair is triggered by the fact no prior prompt was useful.

BACKGROUND

[ OK ] A2. Include a motivating example that shows a bad code recommended first, and how our framework re-rank it bringing a higher quality code up to top. - 

[ OK ] A3. Section II-C (Code Quality) should be more like our SCAM submission that contains definitions for code smells and security smells, such that we make it clear that by quality, we mean smell-free code. - DONE



RELATED WORK 
[ OK ] A4. Add citation to the empirical study that cited our SCAM paper (Security Implications of Large Language Model Code Assistants: A User Study) and also mention on the introduction as part of the state-of-the-art gap. 



APPROACH / FRAMEWORK


[ OK ]A5. Make the writing easier to understand what is part of the framework (generic) vs part of the evaluation (concrete) 

[ OK ] A6. Justify why we need the cleaning step (bc ML models require you to specify how many tokens to generate in advance) 


[ OK ] A.10 Mini-study: 5 samples for each model, and try 3 different prompt combinations, (1-the one we use on the paper, the one we tried before and had to re-do, and the one we had for SANER)

EVALUATION 
[ OK ] A7. 4.1.2 Code Generation Models. We need to justify the number 128 (how did we come up with this number).


[ OK ] A8. The RQ2 should be where the NDCG experiment goes into. The way it is worded it gives a way the idea we are trying to find the best ML model. Reporting Pylint's quality score is irrelevant, what we want to know is whether the framework helps in bringing the best snippet up on the rank (regardless of ML model being used)

The NDCG should be computed using the following relation function:

- 0 if it is not compilable
- 1 if it compiles, but it is not security smell-free
- 2 compilable + security filter but not functionality correct
- 3 compilable + security + functionality


Then the experiment is computing the NDCG for each prompt and each ML model. Both authors do the analysis, and we compute the Inter Rater Agreement using Cohen's Kappa




RESULTS
A9.
[ OK ]- On the RQ's findings the focus should be around the framework, and not the ML models. We are not studying the ML models to tell which one is best, but rather, to tell our framework can be used with any of them to make their results better.






